Consequences of a Heavy-Metal Scenario of Ultra-High-Energy Cosmic Rays

We assume an extreme scenario, in which the arriving cosmic rays are composed of only iron nuclei at energies above $10^{19.6}\,\text{eV}\simeq40\,\text{EeV}$, while allowing a freedom in the scale of the depth of shower maximum ($X_{\rm{max}}$) and preserving the elongation rate and fluctuations of $X_{\rm{max}}$ predicted by models of hadronic interactions. We derive the shift of the $X_{\rm{max}}$ scale for QGSJet II-04 and Sibyll 2.3d models using the public data from the Pierre Auger Observatory. We then propose a new mass-composition model for the energy evolution of four primary species at the ultra-high energies by fitting the publicly-available $X_{\rm{max}}$ distributions. We discuss the consequences of this Heavy-metal scenario on the energy spectrum of individual primary species, hadronic interaction studies, and the effect of the Galactic magnetic field on the arrival directions.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

